Dark matter in GUT inspired $Z^\prime$ portal scenarios

We consider simple dark matter extensions of the standard model in $Z^\prime$ portal scenarios inspired by grand unification theory constructions and we study the phenomenology of such models by considering Spin Dependent and Spin Independent direct detection constraints, confronting the canonical thermally produced dark matter scenario and we show that in this simple framework the combination and the complementary of these constraints is a powerful tool to derive stringent bounds and to reduce the viable parameter space of the model.

==> paragraphebrchi.txt <==

\iffalse

\subsection{The invisible branching fraction at colliders}
$Z^\prime$ models are becoming very attractive for different aspects of beyond the standard model searches and collider experimental collaborations derived robust constraints on its preperties. The table~\ref{tab:mzprime} shows the current constraints set on the $Z^\prime$ mass from Tevatron, LEP2 and ATLAS from run I at $\sqrt{s}=8$ TeV from dileptons and dijets cross section limits. The experimental collaborations derived these constraints without assuming an invisible decay of the $Z^\prime$. In order to be able to compare our predictions with these limits, we can rescale the dileptons cross section, as an example, $\sigma_{Z^\prime l l} \rightarrow \sigma_{Z^\prime l l} (1-Br_\chi) \left( \tilde{g}/g \right)^2 $ where $Br_\chi$ is the invisible branching ratio of the $Z^\prime$ and be written :
\begin{equation}
Br_{\chi}=\frac{\Gamma^{Z^\prime}_{\chi}}{\Gamma^{Z^\prime}_{\chi}+\sum_{f}\Gamma^{Z^\prime}_{SM}}=\left[ 1+ \frac{\mu_{\chi p}^2\tilde{g}^{4}\alpha_{SI}}{\pi M_{Z^\prime}^4}\frac{\sum_{f} c_f( A_{f}^2+V_{f}^2)}{\sigma^{p}_{SI}(1+\alpha^2)}\right]^{-1}
\end{equation}

Similarly to the previous section, we can derive constraints in the ($M_{Z^\prime}$,$m_\chi$) plane taking into account limits from LUX and PICO in the thermally produced DM scenario giving the correct relic density. The results for the SSM and $\chi$ scenarii are presented in figure~\ref{eq:collidermzpmchi}.\\

{\red Remove old figure, add the giorgio one, comments on this figure, assumptions mchi<<mzprime lower right corner questionnable?}

\begin{table}
\begin{center}
\begin{tabular}{|c|c|c|c|}
\hline
Model & Tevatron & LEP2 & ATLAS (dileptons) \\
\hline
$\chi$& 864 & 673 & 2600 \\
\hline
$\psi$& 853 & 481 & 2460 \\
\hline
$\eta$& 933 & 434 & - \\
\hline
LR& 630 & 8304 & - \\
\hline
SSM& 966 & 1787 & 2900 \\
\hline
\end{tabular}
\end{center}
\caption{Current limits set on the $Z^\prime$ mass (in GeV) from experimental collaborations : Tevatron, LEP2 and ATLAS for the different realizations considered in this work}
\label{tab:mzprime}
\end{table}

\begin{figure}[!h]
\begin{center}
      \includegraphics[width=0.5\textwidth]{../../../figures/brchiv2-crop.pdf}
   \caption{The invisible branching fraction of the $Z^\prime$ as a function of the dark matter mass for the several realizations considered is this work, assuming a canonical freeze-out dark matter scenario and respecting the experimental value of $\Omega_\chi h^2= 0.1$ from the PLANCK collaboration and considering the limits on the spin independant contribution of the DM-nucleon scattering cross section set by the LUX experiment. The region in red }
	\label{fig:brchi}
\end{center}
\end{figure}

\fi

